TrasMuon: Trust-Region Adaptive Scaling for Orthogonalized Momentum Optimizers

Muon-style optimizers leverage Newton-Schulz (NS) iterations to orthogonalize updates, yielding update geometries that often outperform Adam-series methods. However, this orthogonalization discards magnitude information, rendering training sensitive to step-size hyperparameters and vulnerable to high-energy bursts. To mitigate this, we introduce TrasMuon (\textbf{T}rust \textbf{R}egion \textbf{A}daptive \textbf{S}caling \textbf{Muon}). TrasMuon preserves the near-isometric geometry of Muon while stabilizing magnitudes through (i) global RMS calibration and (ii) energy-based trust-region clipping. We demonstrate that while reintroducing adaptive scaling improves optimization efficiency, it typically exacerbates instability due to high-energy outliers. TrasMuon addresses this by defining a trust region based on relative energy ratios, confining updates to a stable zone. Empirical experiments on vision and language models demonstrate that TrasMuon converges faster than baselines. Furthermore, experiments without warmup stages confirm TrasMuon's superior stability and robustness.

==> figures/achieved_stepsize_k2.csv <==
plot,k,method,label,x_index,target_stepsize,target_lo,target_hi,stepsize_median,stepsize_q25,stepsize_q75
achieved_stepsize_k2,2,muon,Muon,0,0.006,0.0048000000000000004,0.0072,0.00521179405041039,0.004668388864956796,0.005684867035597563
achieved_stepsize_k2,2,trasmuon,TrasMuon,1,0.006,0.0048000000000000004,0.0072,0.0053439626935869455,0.004667616100050509,0.005701287533156574
achieved_stepsize_k2,2,adamw,AdamW,2,0.006,0.0048000000000000004,0.0072,0.0011175285326316953,0.00028337840194581077,0.004674214869737625
achieved_stepsize_k2,2,normuon,NorMuon,3,0.006,0.0048000000000000004,0.0072,0.005972984014078975,0.005968326120637357,0.005985020310617983

